Explaining Cosmological Anisotropy: Evidence for Causal Horizons from CMB data

The origin of power asymmetry and other measures of statistical anisotropy on the largest scales of the universe, as manifested in Cosmic Microwave Background (CMB) and large-scale structure data, is a long-standing open question in cosmology. In this paper we analyze the Planck Legacy temperature anisotropy data and find strong evidence for a violation of the Cosmological principle of isotropy, with a probability of being a statistical fluctuation of order ~ 10^-9. The detected anisotropy is related to large-scale directional LCDM cosmological parameter variations across the CMB sky, that are sourced by three distinct patches in the maps with circularly-averaged sizes between 40 to 70 degrees in radius. We discuss the robustness of our findings to different foreground separation methods and analysis choices, and find consistent results from WMAP data when limiting the analysis to the same scales. We argue that these well-defined regions within the cosmological parameter maps may reflect finite and casually disjoint horizons across the observable universe. In particular we show that the observed relation between horizon size and mean dark energy density within a given horizon is in good agreement with expectations from a recently proposed model of the universe that explains cosmic acceleration and cosmological parameter tensions between the high and low redshift universe from the existence of casual horizons within our universe.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
